Attention to Mamba: A Recipe for Cross-Architecture Distillation

State Space Models (SSMs) such as Mamba have become a popular alternative to Transformer models, due to their reduced memory consumption and higher throughput at generation compared to their Attention-based counterparts. On the other hand, the community has built up a considerable body of knowledge on how to train Transformers, and many pretrained Transformer models are readily available. To facilitate the adoption of SSMs while leveraging existing pretrained Transformers, we aim to identify an effective recipe to distill an Attention-based model into a Mamba-like architecture. In prior work on cross-architecture distillation, however, it has been shown that a na\"ive distillation procedure from Transformers to Mamba fails to preserve the original teacher performance, a limitation often overcome with hybrid solutions combining Attention and SSM blocks. The key argument from our work is that, by equipping Mamba with a principled initialization, we can recover an overall better recipe for cross-architectural distillation. To this end, we propose a principled two-stage approach: first, we distill knowledge from a traditional Transformer into a linearized version of Attention, using an adaptation of the kernel trick. Then, we distill the linearized version into an adapted Mamba model that does not use any Attention block. Overall, the distilled Mamba model retains most of the original Pythia-1B Transformer performance, reaching a perplexity of 14.01 close to the teacher's 13.86. This largely carries over to downstream tasks, although some gaps appear on tasks relying more on in-context recall. To show the efficacy of our recipe, we conduct thorough ablations at 1B scale with 10B tokens varying sequence mixer architecture, scaling analysis on model sizes and total distillation tokens, and a sensitivity analysis on tokens allocation between stages.

==> figs/fig3_token_split.dat <==
# Fig. 3 -- stage-2 validation perplexity by stage-1/stage-2 token split.
#
# All curves are the Mamba-2 rerun with the recurrence UNLOCKED: hedgehog_pymamba2_1b
# with selective_dt=true and learnable_lambda=true, verified per run, trained gate
# non-zero (gate/mean 0.0099-0.0343). These are not the published inert-cell runs.
#
# split : stage-1 share of the 10B-token budget, as a percentage (10 = the 10/90 split)
# lr    : stage-2 learning rate in units of 1e-5 (so 4 = 4e-5)
# step  : TOTAL training steps = stage-1 steps + stage-2 step. Every arm ends at the same
#         200K total, which is what makes the splits comparable.
# ppl   : OpenWebText validation perplexity
# start : 1 on the stage-1 hand-off row (plotted as a diamond), 0 elsewhere
#
# Every split except 0/100 is at lr=4e-5, the best of the three swept LRs for all of them.
# 0/100 is stored at ALL THREE learning rates, because it is the one row whose published
# run used a single LR (1e-5) while its 10/90 counterpart was tuned over three -- so the
# choice of LR for this row changes the story. Finals: 15.739 (1e-5), 14.697 (2e-5),
# 14.176 (4e-5), against 14.012 for 10/90.
#
# split=100 is the 100/0 row -- the whole budget in stage 1, no stage 2 -- so it is a
# single marker, not a curve. Its value is the PUBLISHED 25.71: our rerun has no 200K
# stage-1 checkpoint (bolt/REGISTRY.md tops out at 180K). It is architecture independent
# (hedgehog_pythia has no Mamba cell) and our measured 180K hand-off is 25.70.
#
# Teacher reference: Pythia-1B reaches 13.867 on this validation set (identical across
# every run); drawn as a constant line by the .tex, not stored here.
split lr step ppl start
0 1 0 13203.0244 1
0 1 2000 119.1383 0
0 1 4000 59.2289 0
0 1 6000 41.3312 0
0 1 8000 33.4292 0
0 1 10000 29.5000 0
0 1 12000 27.1002 0
0 1 14000 25.4939 0
0 1 16000 24.2686 0
0 1 18000 23.3654 0
0 1 20000 22.6274 0
0 1 22000 22.0015 0
0 1 24000 21.5038 0
0 1 26000 21.0510 0
0 1 28000 20.6673 0
0 1 30000 20.3397 0
0 1 32000 20.0523 0
0 1 34000 19.7867 0
0 1 36000 19.5403 0
0 1 38000 19.3131 0
0 1 40000 19.1276 0
0 1 42000 18.9472 0
0 1 44000 18.7796 0
0 1 46000 18.6326 0
0 1 48000 18.4670 0
0 1 50000 18.3609 0
0 1 52000 18.2316 0
0 1 54000 18.1138 0
0 1 56000 18.0211 0
0 1 58000 17.8979 0
0 1 60000 17.8172 0
0 1 62000 17.7184 0
0 1 64000 17.6284 0
0 1 66000 17.5555 0
0 1 68000 17.4619 0
0 1 70000 17.3907 0
0 1 72000 17.3229 0
0 1 74000 17.2682 0
0 1 76000 17.1986 0
0 1 78000 17.1316 0
0 1 80000 17.0769 0
0 1 82000 17.0302 0
0 1 84000 16.9625 0
0 1 86000 16.9207 0
0 1 88000 16.8691 0
0 1 90000 16.8233 0
0 1 92000 16.7735 0
0 1 94000 16.7324 0
0 1 96000 16.6879 0
0 1 98000 16.6502 0
0 1 100000 16.6132 0
0 1 102000 16.5768 0
0 1 104000 16.5230 0
0 1 106000 16.4839 0
0 1 108000 16.4523 0
0 1 110000 16.4229 0
0 1 112000 16.3914 0
0 1 114000 16.3577 0
0 1 116000 16.3323 0
0 1 118000 16.2994 0
0 1 120000 16.2723 0
0 1 122000 16.2471 0
0 1 124000 16.2265 0
0 1 126000 16.1942 0
0 1 128000 16.1663 0
0 1 130000 16.1457 0
0 1 132000 16.1246 0
0 1 134000 16.1078 0
0 1 136000 16.0810 0
0 1 138000 16.0604 0
0 1 140000 16.0427 0
0 1 142000 16.0293 0
0 1 144000 16.0054 0
0 1 146000 15.9906 0
0 1 148000 15.9717 0
0 1 150000 15.9536 0
0 1 152000 15.9405 0
0 1 154000 15.9255 0
0 1 156000 15.9116 0
0 1 158000 15.9009 0
0 1 160000 15.8884 0
0 1 162000 15.8743 0
0 1 164000 15.8628 0
0 1 166000 15.8531 0
0 1 168000 15.8424 0
0 1 170000 15.8330 0
0 1 172000 15.8232 0
0 1 174000 15.8131 0
0 1 176000 15.8045 0
0 1 178000 15.7975 0
0 1 180000 15.7908 0
0 1 182000 15.7809 0
0 1 184000 15.7749 0
0 1 186000 15.7714 0
0 1 188000 15.7669 0
0 1 190000 15.7613 0
0 1 192000 15.7565 0
0 1 194000 15.7517 0
0 1 196000 15.7458 0
0 1 198000 15.7424 0
0 1 200000 15.7395 0
0 1 200001 15.7395 0
0 2 0 13203.0244 1
0 2 2000 81.9946 0
0 2 4000 43.7627 0
0 2 6000 30.8779 0
0 2 8000 26.3511 0
0 2 10000 24.0287 0
0 2 12000 22.5883 0
0 2 14000 21.5920 0
0 2 16000 20.8347 0
0 2 18000 20.2770 0
0 2 20000 19.7975 0
0 2 22000 19.4039 0
0 2 24000 19.0762 0
0 2 26000 18.7873 0
0 2 28000 18.5367 0
0 2 30000 18.3282 0
0 2 32000 18.1457 0
0 2 34000 17.9378 0
0 2 36000 17.7929 0
0 2 38000 17.6428 0
0 2 40000 17.5215 0
0 2 42000 17.3916 0
0 2 44000 17.2742 0
0 2 46000 17.1897 0
0 2 48000 17.0562 0
0 2 50000 16.9879 0
0 2 52000 16.8937 0
0 2 54000 16.8140 0
0 2 56000 16.7325 0
0 2 58000 16.6573 0
0 2 60000 16.5982 0
0 2 62000 16.5205 0
0 2 64000 16.4388 0
0 2 66000 16.4031 0
0 2 68000 16.3260 0
0 2 70000 16.2710 0
0 2 72000 16.2194 0
0 2 74000 16.1728 0
0 2 76000 16.1253 0
0 2 78000 16.0677 0
0 2 80000 16.0231 0
0 2 82000 15.9854 0
0 2 84000 15.9341 0
0 2 86000 15.9005 0
0 2 88000 15.8404 0
0 2 90000 15.8005 0
0 2 92000 15.7642 0
0 2 94000 15.7304 0
0 2 96000 15.6848 0
0 2 98000 15.6719 0
0 2 100000 15.6160 0
0 2 102000 15.5854 0
0 2 104000 15.5325 0
0 2 106000 15.5087 0
0 2 108000 15.4753 0
0 2 110000 15.4418 0
0 2 112000 15.4131 0
0 2 114000 15.3770 0
0 2 116000 15.3517 0
0 2 118000 15.3191 0
0 2 120000 15.2928 0
0 2 122000 15.2610 0
0 2 124000 15.2418 0
0 2 126000 15.2090 0
0 2 128000 15.1843 0
0 2 130000 15.1628 0
0 2 132000 15.1348 0
0 2 134000 15.1143 0
0 2 136000 15.0871 0
0 2 138000 15.0644 0
0 2 140000 15.0499 0
0 2 142000 15.0348 0
0 2 144000 15.0096 0
0 2 146000 14.9860 0
0 2 148000 14.9673 0
0 2 150000 14.9489 0
0 2 152000 14.9351 0
0 2 154000 14.9113 0
0 2 156000 14.8968 0
0 2 158000 14.8862 0
0 2 160000 14.8699 0
0 2 162000 14.8507 0
0 2 164000 14.8370 0
0 2 166000 14.8277 0
0 2 168000 14.8114 0
0 2 170000 14.8034 0
0 2 172000 14.7907 0
0 2 174000 14.7802 0
0 2 176000 14.7693 0
0 2 178000 14.7585 0
0 2 180000 14.7496 0
0 2 182000 14.7405 0
0 2 184000 14.7339 0
0 2 186000 14.7291 0
0 2 188000 14.7273 0
0 2 190000 14.7184 0
0 2 192000 14.7138 0
0 2 194000 14.7087 0
0 2 196000 14.7044 0
0 2 198000 14.7010 0
0 2 200000 14.6973 0
0 2 200001 14.6973 0
0 4 0 13203.0244 1
0 4 2000 60.6644 0
0 4 4000 32.8096 0
0 4 6000 25.7655 0
0 4 8000 22.9943 0
0 4 10000 21.5075 0
0 4 12000 20.5534 0
0 4 14000 19.8816 0
0 4 16000 19.4055 0
0 4 18000 19.0212 0
0 4 20000 18.6899 0
0 4 22000 18.4319 0
0 4 24000 18.2145 0
0 4 26000 17.9828 0
0 4 28000 17.8099 0
0 4 30000 17.6859 0
0 4 32000 17.5222 0
0 4 34000 17.3725 0
0 4 36000 17.2805 0
0 4 38000 17.1718 0
0 4 40000 17.0659 0
0 4 42000 16.9649 0
0 4 44000 16.8766 0
0 4 46000 16.7905 0
0 4 48000 16.6936 0
0 4 50000 16.6412 0
0 4 52000 16.5674 0
0 4 54000 16.5060 0
0 4 56000 16.4285 0
0 4 58000 16.3552 0
0 4 60000 16.3072 0
0 4 62000 16.2370 0
0 4 64000 16.1724 0
0 4 66000 16.1338 0
0 4 68000 16.0729 0
0 4 70000 16.0086 0
0 4 72000 15.9891 0
0 4 74000 15.9268 0
0 4 76000 15.8718 0
0 4 78000 15.8353 0
0 4 80000 15.7795 0
0 4 82000 15.7503 0
0 4 84000 15.6946 0
0 4 86000 15.6655 0
0 4 88000 15.5971 0
0 4 90000 15.5664 0
0 4 92000 15.5240 0
0 4 94000 15.4895 0
0 4 96000 15.4506 0
0 4 98000 15.4123 0
0 4 100000 15.3573 0
0 4 102000 15.3293 0
0 4 104000 15.2736 0
0 4 106000 15.2341 0
0 4 108000 15.2067 0
0 4 110000 15.1592 0
0 4 112000 15.1328 0
0 4 114000 15.0912 0
0 4 116000 15.0527 0
0 4 118000 15.0198 0
0 4 120000 14.9776 0
0 4 122000 14.9504 0
0 4 124000 14.9220 0
0 4 126000 14.8747 0
0 4 128000 14.8400 0
0 4 130000 14.8125 0
0 4 132000 14.7841 0
0 4 134000 14.7536 0
0 4 136000 14.7200 0
0 4 138000 14.6858 0
0 4 140000 14.6707 0
0 4 142000 14.6435 0
0 4 144000 14.6135 0
0 4 146000 14.5795 0
0 4 148000 14.5598 0
0 4 150000 14.5314 0
0 4 152000 14.5095 0
0 4 154000 14.4794 0
0 4 156000 14.4679 0
0 4 158000 14.4460 0
0 4 160000 14.4213 0
0 4 162000 14.3935 0
0 4 164000 14.3773 0
0 4 166000 14.3574 0
0 4 168000 14.3410 0
0 4 170000 14.3232 0
0 4 172000 14.3114 0
0 4 174000 14.2921 0
0 4 176000 14.2794 0
0 4 178000 14.2615 0
0 4 180000 14.2494 0
0 4 182000 14.2353 0
0 4 184000 14.2241 0
0 4 186000 14.2168 0
0 4 188000 14.2128 0
0 4 190000 14.2018 0
0 4 192000 14.1937 0
0 4 194000 14.1889 0
0 4 196000 14.1809 0
0 4 198000 14.1774 0
0 4 200000 14.1759 0
0 4 200001 14.1759 0
10 4 20000 26.4157 1
10 4 22000 19.8849 0
10 4 24000 19.1152 0
10 4 26000 18.7612 0
10 4 28000 18.2493 0
10 4 30000 17.9221 0
10 4 32000 17.6946 0
10 4 34000 17.4295 0
10 4 36000 17.3450 0
10 4 38000 17.1441 0
10 4 40000 17.0093 0
10 4 42000 16.9296 0
10 4 44000 16.8011 0
10 4 46000 16.7498 0
10 4 48000 16.6434 0
10 4 50000 16.5850 0
10 4 52000 16.4901 0
10 4 54000 16.4183 0
10 4 56000 16.3834 0
10 4 58000 16.3204 0
10 4 60000 16.2663 0
10 4 62000 16.1979 0
10 4 64000 16.1590 0
10 4 66000 16.1112 0
10 4 68000 16.0262 0
10 4 70000 16.0071 0
10 4 72000 15.9346 0
10 4 74000 15.8919 0
10 4 76000 15.8764 0
10 4 78000 15.7777 0
10 4 80000 15.7585 0
10 4 82000 15.7077 0
10 4 84000 15.6415 0
10 4 86000 15.6252 0
10 4 88000 15.5849 0
10 4 90000 15.5432 0
10 4 92000 15.5145 0
10 4 94000 15.4486 0
10 4 96000 15.4237 0
10 4 98000 15.3677 0
10 4 100000 15.3362 0
10 4 102000 15.2934 0
10 4 104000 15.2546 0
10 4 106000 15.2119 0
10 4 108000 15.1605 0
10 4 110000 15.1503 0
10 4 112000 15.1062 0
10 4 114000 15.0593 0
10 4 116000 15.0138 0
10 4 118000 15.0000 0
10 4 120000 14.9467 0
10 4 122000 14.9162 0
10 4 124000 14.8689 0
10 4 126000 14.8366 0
10 4 128000 14.7973 0
10 4 130000 14.7636 0
10 4 132000 14.7361 0
10 4 134000 14.6939 0
10 4 136000 14.6694 0
10 4 138000 14.6246 0
10 4 140000 14.5828 0
10 4 142000 14.5587 0
10 4 144000 14.5405 0
10 4 146000 14.4985 0
10 4 148000 14.4710 0
10 4 150000 14.4531 0
10 4 152000 14.4182 0
10 4 154000 14.3895 0
10 4 156000 14.3577 0
10 4 158000 14.3362 0
10 4 160000 14.3142 0
10 4 162000 14.2977 0
10 4 164000 14.2591 0
10 4 166000 14.2430 0
10 4 168000 14.2197 0
10 4 170000 14.2016 0
10 4 172000 14.1805 0
10 4 174000 14.1632 0
10 4 176000 14.1453 0
10 4 178000 14.1325 0
10 4 180000 14.1199 0
10 4 182000 14.0979 0
10 4 184000 14.0868 0
10 4 186000 14.0741 0
10 4 188000 14.0630 0
10 4 190000 14.0516 0
10 4 192000 14.0437 0
10 4 194000 14.0334 0
10 4 196000 14.0271 0
10 4 198000 14.0179 0
10 4 200000 14.0118 0
10 4 200001 14.0118 0
25 4 50000 25.9980 1
25 4 52000 19.7631 0
25 4 54000 19.0524 0
25 4 56000 18.6545 0
25 4 58000 18.2340 0
25 4 60000 17.8691 0
25 4 62000 17.6280 0
25 4 64000 17.4072 0
25 4 66000 17.2850 0
25 4 68000 17.1400 0
25 4 70000 17.0110 0
25 4 72000 16.9405 0
25 4 74000 16.8141 0
25 4 76000 16.7325 0
25 4 78000 16.6391 0
25 4 80000 16.5663 0
25 4 82000 16.4869 0
25 4 84000 16.3839 0
25 4 86000 16.3692 0
25 4 88000 16.2800 0
25 4 90000 16.2473 0
25 4 92000 16.1439 0
25 4 94000 16.1165 0
25 4 96000 16.0705 0
25 4 98000 15.9692 0
25 4 100000 15.9228 0
25 4 102000 15.8810 0
25 4 104000 15.8237 0
25 4 106000 15.7487 0
25 4 108000 15.6998 0
25 4 110000 15.6575 0
25 4 112000 15.6225 0
25 4 114000 15.5480 0
25 4 116000 15.5072 0
25 4 118000 15.4669 0
25 4 120000 15.4002 0
25 4 122000 15.3656 0
25 4 124000 15.3072 0
25 4 126000 15.2685 0
25 4 128000 15.2228 0
25 4 130000 15.1733 0
25 4 132000 15.1244 0
25 4 134000 15.0709 0
25 4 136000 15.0381 0
25 4 138000 14.9868 0
25 4 140000 14.9568 0
25 4 142000 14.8990 0
25 4 144000 14.8687 0
25 4 146000 14.8228 0
25 4 148000 14.7931 0
25 4 150000 14.7454 0
25 4 152000 14.7235 0
25 4 154000 14.6650 0
25 4 156000 14.6339 0
25 4 158000 14.5979 0
25 4 160000 14.5631 0
25 4 162000 14.5324 0
25 4 164000 14.5009 0
25 4 166000 14.4634 0
25 4 168000 14.4417 0
25 4 170000 14.4126 0
25 4 172000 14.3844 0
25 4 174000 14.3610 0
25 4 176000 14.3372 0
25 4 178000 14.3101 0
25 4 180000 14.2906 0
25 4 182000 14.2755 0
25 4 184000 14.2564 0
25 4 186000 14.2389 0
25 4 188000 14.2213 0
25 4 190000 14.2126 0
25 4 192000 14.2014 0
25 4 194000 14.1845 0
25 4 196000 14.1762 0
25 4 198000 14.1679 0
25 4 200000 14.1595 0
25 4 200001 14.1595 0
50 4 100000 25.8354 1
50 4 102000 19.7442 0
50 4 104000 19.0330 0
50 4 106000 18.6608 0
50 4 108000 18.2362 0
50 4 110000 17.8922 0
50 4 112000 17.6352 0
50 4 114000 17.4386 0
50 4 116000 17.2777 0
50 4 118000 17.1351 0
50 4 120000 16.9514 0
50 4 122000 16.8541 0
50 4 124000 16.7258 0
50 4 126000 16.6321 0
50 4 128000 16.5148 0
50 4 130000 16.4413 0
50 4 132000 16.3278 0
50 4 134000 16.2146 0
50 4 136000 16.1555 0
50 4 138000 16.0788 0
50 4 140000 15.9975 0
50 4 142000 15.8988 0
50 4 144000 15.8327 0
50 4 146000 15.7492 0
50 4 148000 15.6595 0
50 4 150000 15.6006 0
50 4 152000 15.5230 0
50 4 154000 15.4624 0
50 4 156000 15.3823 0
50 4 158000 15.3094 0
50 4 160000 15.2492 0
50 4 162000 15.1865 0
50 4 164000 15.1192 0
50 4 166000 15.0643 0
50 4 168000 15.0094 0
50 4 170000 14.9552 0
50 4 172000 14.9013 0
50 4 174000 14.8531 0
50 4 176000 14.8014 0
50 4 178000 14.7593 0
50 4 180000 14.7197 0
50 4 182000 14.6792 0
50 4 184000 14.6429 0
50 4 186000 14.6116 0
50 4 188000 14.5835 0
50 4 190000 14.5593 0
50 4 192000 14.5310 0
50 4 194000 14.5116 0
50 4 196000 14.5002 0
50 4 198000 14.4840 0
50 4 200000 14.4691 0
50 4 200001 14.4691 0
75 4 150000 25.8375 1
75 4 152000 19.7224 0
75 4 154000 18.9888 0
75 4 156000 18.6384 0
75 4 158000 18.2121 0
75 4 160000 17.8508 0
75 4 162000 17.5854 0
75 4 164000 17.3463 0
75 4 166000 17.1574 0
75 4 168000 16.9294 0
75 4 170000 16.7261 0
75 4 172000 16.5954 0
75 4 174000 16.4036 0
75 4 176000 16.2756 0
75 4 178000 16.0893 0
75 4 180000 15.9347 0
75 4 182000 15.8020 0
75 4 184000 15.6667 0
75 4 186000 15.5506 0
75 4 188000 15.4454 0
75 4 190000 15.3550 0
75 4 192000 15.2744 0
75 4 194000 15.2056 0
75 4 196000 15.1512 0
75 4 198000 15.1064 0
75 4 200000 15.0799 0
75 4 200001 15.0799 0
90 4 180000 25.7020 1
90 4 182000 19.7026 0
90 4 184000 18.9970 0
90 4 186000 18.6560 0
90 4 188000 18.1025 0
90 4 190000 17.5864 0
90 4 192000 17.0979 0
90 4 194000 16.6712 0
90 4 196000 16.3375 0
90 4 198000 16.1154 0
90 4 200000 15.9933 0
90 4 200001 15.9933 0
100 4 200000 25.7100 1

